A Generalizable TCAD Framework for Silicon FinFET Spin Qubit Devices with Electrical Control

We present a TCAD-based simulation framework established for quantum dot spin qubits in a silicon FinFET platform with all-electrical control of the spin state. The framework works down to 1K and consists of a two-step simulation chain, from definition of the quantum dot confinement potential with DC bias voltages, to calculation of microwave response electric field at qubit locations using small-signal AC analysis. An average field polarization vector at each quantum dot is extracted via a post-processing step. We demonstrate functionality of this approach by simulation of a recently reported two-qubit device in the form of a 5-gate silicon FinFET. The impact of the number of holes in each quantum dot on the MW response E-field polarization direction is further investigated for this device. The framework is easily generalizable to study future multi-qubit large-scale systems.

==> author_bio.txt <==
---------
Q.D
---------
Qian Ding is a PhD student in the IIS group at ETH Zurich. Her research focuses on simualtions of nanophotonic devices and FinFET spin qubit devices.

------------
A. K. Basel
------------
Dr. Andreas V. Kuhlmann is a senior scientist in the Quantum Coherence Lab at University of Basel.
Over the past few years, he has played a leading role on the FinFET spin qubit project in close collaboration with the IBM Zurich Team of Andreas Fuhrer.  

------------
A. F. IBM
------------
Dr. Andreas Fuhrer is a Research Staff Member in the Quantum Technology group at IBM Research - Zurich. His research interests lie in quantum computing with superconducting qubits, semiconductor spintronics and SPM based device fabrication techniques.

He holds a PhD in Physics from ETH Zurich for his thesis entitled "Phase Coherence, Orbital and Spin States in Quantum Rings," which he completed 2003 in the Laboratory for Solid State Physics in the group of Prof. Klaus Ensslin.

Andreas Fuhrer was awarded an ETH medal in 2003 and an IBM Prize in solid state physics by the Swiss Physical Society in 2004.

Before joining IBM Research in 2008, he was a "UNSW Vice Chancellor's/ NewSouth Global" fellow at the School of Physics at UNSW, Sydney, Australia, as a post-doc in the group of Prof. Simmons. There he investigated phosphorus donor nanostructures in silicon fabricated by scanning tunneling microscopy and hydrogen resist lithography. Projects included the realization of in-plane gated donor quantum dots and development of overgrowth techniques for atomically precise dopant placement in three dimensions.

Prior to that, Andreas Fuhrer was a post-doc at Lund University, Sweden, in the group of Prof. Samuelson, working on quantum dot systems in InAs/InP nanowires heterostructures and gated nanowire devices.

------------
A. S. ETH
------------
Andreas Schenk is currently heading the Nano-Device Physics Group at the Integrated Systems Laboratory (IIS). In December 2004 he was given the title of Professor (Titularprofessor).
Born July 19, 1957 in Berlin (Germany), he studied physics at the Humboldt University of Berlin (HUB) where he received the Dipl. Phys. degree in theoretical physics. In 1987, after military service and upon completing his doctorate, he received the Dr. rer. nat. degree for a dissertation thesis on non-radiative multiphonon recombination in semiconductors. 
Between 1987 and 1991 he has been working as assistant at the HUB on various problems of the physics and simulation of optoelectronic devices. 
Since 1991 he has been working as Scientific Adjoint at the IIS of ETH Zurich, where he qualified to give lectures at university ("Habilitation") for "Physics and Modeling of Microelectronic Devices" in 1997.
The focus of his current research is on the physics-based modeling of micro- and nanoelectronic devices: Quantum effects in ultra-short transistors, physics and simulation of single-electron devices, many-body effects, contacts, heterojunctions, degradation effects, as well as transport processes like resonant and sequential tunneling, generation-recombination, and noise. Prof. Schenk authored and co-authored two books and more than 200 refereed papers.

